Don't Forget Your ABC's: Evaluating the State-of-the-Art in Chat-Oriented Dialogue Systems

Despite tremendous advancements in dialogue systems, stable evaluation still requires human judgments producing notoriously high-variance metrics due to their inherent subjectivity. Moreover, methods and labels in dialogue evaluation are not fully standardized, especially for open-domain chats, with a lack of work to compare and assess the validity of those approaches. The use of inconsistent evaluation can misinform the performance of a dialogue system, which becomes a major hurdle to enhance it. Thus, a dimensional evaluation of chat-oriented open-domain dialogue systems that reliably measures several aspects of dialogue capabilities is desired. This paper presents a novel human evaluation method to estimate the rates of many dialogue system behaviors. Our method is used to evaluate four state-of-the-art open-domain dialogue systems and compared with existing approaches. The analysis demonstrates that our behavior method is more suitable than alternative Likert-style or comparative approaches for dimensional evaluation of these systems.

==> notes/models-considered.txt <==

Adiwardana, Daniel, Minh-Thang Luong, David R. So, Jamie Hall, Noah Fiedel, Romal Thoppilan, Zi Yang, et al. 2020. “Towards a Human-like Open-Domain Chatbot.” ArXiv:2001.09977 [Cs, Stat], January. http://arxiv.org/abs/2001.09977.
Bao, Siqi, Huang He, Fan Wang, Hua Wu, and Haifeng Wang. 2020. “PLATO: Pre-Trained Dialogue Generation Model with Discrete Latent Variable.” In Proceedings of the 58th Annual Meeting of the Association for Computational Linguistics, 85–96. Online: Association for Computational Linguistics. https://doi.org/10.18653/v1/2020.acl-main.9.
Boyd, Alex, Raul Puri, Mohammad Shoeybi, Mostofa Patwary, and Bryan Catanzaro. 2020. “Large Scale Multi-Actor Generative Dialog Modeling.” In Proceedings of the 58th Annual Meeting of the Association for Computational Linguistics, 66–84. Online: Association for Computational Linguistics. https://doi.org/10.18653/v1/2020.acl-main.8.
Cai, Hengyi, Hongshen Chen, Yonghao Song, Cheng Zhang, Xiaofang Zhao, and Dawei Yin. 2020. “Data Manipulation: Towards Effective Instance Learning for Neural Dialogue Generation via Learning to Augment and Reweight.” In Proceedings of the 58th Annual Meeting of the Association for Computational Linguistics, 6334–43. Online: Association for Computational Linguistics. https://doi.org/10.18653/v1/2020.acl-main.564.
Chen, Xiuyi, Fandong Meng, Peng Li, Feilong Chen, Shuang Xu, Bo Xu, and Jie Zhou. 2020. “Bridging the Gap between Prior and Posterior Knowledge Selection for Knowledge-Grounded Dialogue Generation.” In Proceedings of the 2020 Conference on Empirical Methods in Natural Language Processing (EMNLP), 3426–37. Online: Association for Computational Linguistics. https://doi.org/10.18653/v1/2020.emnlp-main.275.
Cui, Leyang, Yu Wu, Shujie Liu, and Yue Zhang. 2021. “Knowledge Enhanced Fine-Tuning for Better Handling Unseen Entities in Dialogue Generation.” In Proceedings of the 2021 Conference on Empirical Methods in Natural Language Processing, 2328–37. Online and Punta Cana, Dominican Republic: Association for Computational Linguistics. https://aclanthology.org/2021.emnlp-main.179.
Dziri, Nouha, Andrea Madotto, Osmar Zaïane, and Avishek Joey Bose. 2021. “Neural Path Hunter: Reducing Hallucination in Dialogue Systems via Path Grounding.” In Proceedings of the 2021 Conference on Empirical Methods in Natural Language Processing, 2197–2214. Online and Punta Cana, Dominican Republic: Association for Computational Linguistics. https://aclanthology.org/2021.emnlp-main.168.
Feng, Shaoxiong, Xuancheng Ren, Hongshen Chen, Bin Sun, Kan Li, and Xu Sun. 2020. “Regularizing Dialogue Generation by Imitating Implicit Scenarios.” In Proceedings of the 2020 Conference on Empirical Methods in Natural Language Processing (EMNLP), 6592–6604. Online: Association for Computational Linguistics. https://doi.org/10.18653/v1/2020.emnlp-main.534.
Galetzka, Fabian, Jewgeni Rose, David Schlangen, and Jens Lehmann. 2021. “Space Efficient Context Encoding for Non-Task-Oriented Dialogue Generation with Graph Attention Transformer.” In Proceedings of the 59th Annual Meeting of the Association for Computational Linguistics and the 11th International Joint Conference on Natural Language Processing (Volume 1: Long Papers), 7028–41. Online: Association for Computational Linguistics. https://doi.org/10.18653/v1/2021.acl-long.546.
Gao, Xiang, Yizhe Zhang, Michel Galley, Chris Brockett, and Bill Dolan. 2020. “Dialogue Response Ranking Training with Large-Scale Human Feedback Data.” In Proceedings of the 2020 Conference on Empirical Methods in Natural Language Processing (EMNLP), 386–95. Online: Association for Computational Linguistics. https://doi.org/10.18653/v1/2020.emnlp-main.28.
Grover, Ishaan, Matthew Huggins, Cynthia Breazeal, and Hae Won Park. 2021. “MRF-Chat: Improving Dialogue with Markov Random Fields.” In Proceedings of the 2021 Conference on Empirical Methods in Natural Language Processing, 4925–36. Online and Punta Cana, Dominican Republic: Association for Computational Linguistics. https://aclanthology.org/2021.emnlp-main.403.
Gupta, Prakhar, Jeffrey Bigham, Yulia Tsvetkov, and Amy Pavel. 2021. “Controlling Dialogue Generation with Semantic Exemplars.” In Proceedings of the 2021 Conference of the North American Chapter of the Association for Computational Linguistics: Human Language Technologies, 3018–29. Online: Association for Computational Linguistics. https://doi.org/10.18653/v1/2021.naacl-main.240.
He, Tianxing, and James Glass. 2020. “Negative Training for Neural Dialogue Response Generation.” In Proceedings of the 58th Annual Meeting of the Association for Computational Linguistics, 2044–58. Online: Association for Computational Linguistics. https://doi.org/10.18653/v1/2020.acl-main.185.
Humeau, Samuel, Kurt Shuster, Marie-Anne Lachaux, and Jason Weston. 2020. “Poly-Encoders: Transformer Architectures and Pre-Training Strategies for Fast and Accurate Multi-Sentence Scoring.” ArXiv:1905.01969 [Cs], March. http://arxiv.org/abs/1905.01969.
Ji, Changzhen, Xin Zhou, Yating Zhang, Xiaozhong Liu, Changlong Sun, Conghui Zhu, and Tiejun Zhao. 2020. “Cross Copy Network for Dialogue Generation.” In Proceedings of the 2020 Conference on Empirical Methods in Natural Language Processing (EMNLP), 1900–1910. Online: Association for Computational Linguistics. https://www.aclweb.org/anthology/2020.emnlp-main.149.
Jia, Qi, Yizhu Liu, Siyu Ren, Kenny Q. Zhu, and Haifeng Tang. 2020. “Multi-Turn Response Selection Using Dialogue Dependency Relations.” ArXiv:2010.01502 [Cs], October. http://arxiv.org/abs/2010.01502.
Jung, Jaehun, Bokyung Son, and Sungwon Lyu. 2020. “AttnIO: Knowledge Graph Exploration with In-and-Out Attention Flow for Knowledge-Grounded Dialogue.” In Proceedings of the 2020 Conference on Empirical Methods in Natural Language Processing (EMNLP), 3484–97. Online: Association for Computational Linguistics. https://doi.org/10.18653/v1/2020.emnlp-main.280.
Kim, Hyunwoo, Byeongchang Kim, and Gunhee Kim. 2020. “Will I Sound Like Me? Improving Persona Consistency in Dialogues through Pragmatic Self-Consciousness.” ArXiv:2004.05816 [Cs], October. http://arxiv.org/abs/2004.05816.
———. 2021. “Perspective-Taking and Pragmatics for Generating Empathetic Responses Focused on Emotion Causes.” In Proceedings of the 2021 Conference on Empirical Methods in Natural Language Processing, 2227–40. Online and Punta Cana, Dominican Republic: Association for Computational Linguistics. https://aclanthology.org/2021.emnlp-main.170.
Ko, Wei-Jen, Avik Ray, Yilin Shen, and Hongxia Jin. 2020a. “Generating Dialogue Responses from a Semantic Latent Space.” ArXiv:2010.01658 [Cs], October. http://arxiv.org/abs/2010.01658.
———. 2020b. “Generating Dialogue Responses from a Semantic Latent Space.” In Proceedings of the 2020 Conference on Empirical Methods in Natural Language Processing (EMNLP), 4339–49. Online: Association for Computational Linguistics. https://doi.org/10.18653/v1/2020.emnlp-main.352.
Li, Margaret, Stephen Roller, Ilia Kulikov, Sean Welleck, Y-Lan Boureau, Kyunghyun Cho, and Jason Weston. 2020. “Don’t Say That! Making Inconsistent Dialogue Unlikely with Unlikelihood Training.” In Proceedings of the 58th Annual Meeting of the Association for Computational Linguistics, 4715–28. Online: Association for Computational Linguistics. https://doi.org/10.18653/v1/2020.acl-main.428.
Li, Zekang, Jinchao Zhang, Zhengcong Fei, Yang Feng, and Jie Zhou. 2021. “Conversations Are Not Flat: Modeling the Dynamic Information Flow across Dialogue Utterances.” In Proceedings of the 59th Annual Meeting of the Association for Computational Linguistics and the 11th International Joint Conference on Natural Language Processing (Volume 1: Long Papers), 128–38. Online: Association for Computational Linguistics. https://doi.org/10.18653/v1/2021.acl-long.11.
Lin, Xiexiong, Weiyu Jian, Jianshan He, Taifeng Wang, and Wei Chu. 2020. “Generating Informative Conversational Response Using Recurrent Knowledge-Interaction and Knowledge-Copy.” In Proceedings of the 58th Annual Meeting of the Association for Computational Linguistics, 41–52. Online: Association for Computational Linguistics. https://doi.org/10.18653/v1/2020.acl-main.6.
Liu, Qian, Yihong Chen, Bei Chen, Jian-Guang Lou, Zixuan Chen, Bin Zhou, and Dongmei Zhang. 2020. “You Impress Me: Dialogue Generation via Mutual Persona Perception.” ArXiv:2004.05388 [Cs], April. http://arxiv.org/abs/2004.05388.
Liu, Shilei, Xiaofeng Zhao, Bochao Li, Feiliang Ren, Longhui Zhang, and Shujuan Yin. 2021. “A Three-Stage Learning Framework for Low-Resource Knowledge-Grounded Dialogue Generation.” In Proceedings of the 2021 Conference on Empirical Methods in Natural Language Processing, 2262–72. Online and Punta Cana, Dominican Republic: Association for Computational Linguistics. https://aclanthology.org/2021.emnlp-main.173.
Majumder, Bodhisattwa Prasad, Taylor Berg-Kirkpatrick, Julian McAuley, and Harsh Jhamtani. 2021. “Unsupervised Enrichment of Persona-Grounded Dialog with Background Stories.” In Proceedings of the 59th Annual Meeting of the Association for Computational Linguistics and the 11th International Joint Conference on Natural Language Processing (Volume 2: Short Papers), 585–92. Online: Association for Computational Linguistics. https://doi.org/10.18653/v1/2021.acl-short.74.
Nie, Yixin, Mary Williamson, Mohit Bansal, Douwe Kiela, and Jason Weston. 2021. “I like Fish, Especially Dolphins: Addressing Contradictions in Dialogue Modeling.” In Proceedings of the 59th Annual Meeting of the Association for Computational Linguistics and the 11th International Joint Conference on Natural Language Processing (Volume 1: Long Papers), 1699–1713. Online: Association for Computational Linguistics. https://doi.org/10.18653/v1/2021.acl-long.134.
Paranjape, Ashwin, and Christopher Manning. 2021. “Human-like Informative Conversations: Better Acknowledgements Using Conditional Mutual Information.” In Proceedings of the 2021 Conference of the North American Chapter of the Association for Computational Linguistics: Human Language Technologies, 768–81. Online: Association for Computational Linguistics. https://doi.org/10.18653/v1/2021.naacl-main.61.
Rashkin, Hannah, David Reitter, Gaurav Singh Tomar, and Dipanjan Das. 2021a. “Increasing Faithfulness in Knowledge-Grounded Dialogue with Controllable Features.” In Proceedings of the 59th Annual Meeting of the Association for Computational Linguistics and the 11th International Joint Conference on Natural Language Processing (Volume 1: Long Papers), 704–18. Online: Association for Computational Linguistics. https://doi.org/10.18653/v1/2021.acl-long.58.
———. 2021b. “Increasing Faithfulness in Knowledge-Grounded Dialogue with Controllable Features.” In Proceedings of the 59th Annual Meeting of the Association for Computational Linguistics and the 11th International Joint Conference on Natural Language Processing (Volume 1: Long Papers), 704–18. Online: Association for Computational Linguistics. https://doi.org/10.18653/v1/2021.acl-long.58.
Roller, Stephen, Emily Dinan, Naman Goyal, Da Ju, Mary Williamson, Yinhan Liu, Jing Xu, et al. 2020. “Recipes for Building an Open-Domain Chatbot,” April. https://arxiv.org/abs/2004.13637v2.
Shen, Lei, and Yang Feng. 2020. “CDL: Curriculum Dual Learning for Emotion-Controllable Response Generation.” In Proceedings of the 58th Annual Meeting of the Association for Computational Linguistics, 556–66. Online: Association for Computational Linguistics. https://doi.org/10.18653/v1/2020.acl-main.52.
Shrivastava, Ashish, Kaustubh Dhole, Abhinav Bhatt, and Sharvani Raghunath. 2021. “Saying No Is An Art: Contextualized Fallback Responses for Unanswerable Dialogue Queries.” In Proceedings of the 59th Annual Meeting of the Association for Computational Linguistics and the 11th International Joint Conference on Natural Language Processing (Volume 2: Short Papers), 87–92. Online: Association for Computational Linguistics. https://doi.org/10.18653/v1/2021.acl-short.13.
Shuster, Kurt, Spencer Poff, Moya Chen, Douwe Kiela, and Jason Weston. 2021. “Retrieval Augmentation Reduces Hallucination in Conversation.” ArXiv:2104.07567 [Cs], April. http://arxiv.org/abs/2104.07567.
Smith, Eric Michael, Mary Williamson, Kurt Shuster, Jason Weston, and Y-Lan Boureau. 2020. “Can You Put It All Together: Evaluating Conversational Agents’ Ability to Blend Skills.” In Proceedings of the 58th Annual Meeting of the Association for Computational Linguistics, 2021–30. Online: Association for Computational Linguistics. https://doi.org/10.18653/v1/2020.acl-main.183.
Song, Haoyu, Yan Wang, Kaiyan Zhang, Wei-Nan Zhang, and Ting Liu. 2021. “BoB: BERT Over BERT for Training Persona-Based Dialogue Models from Limited Personalized Data.” In Proceedings of the 59th Annual Meeting of the Association for Computational Linguistics and the 11th International Joint Conference on Natural Language Processing (Volume 1: Long Papers), 167–77. Online: Association for Computational Linguistics. https://doi.org/10.18653/v1/2021.acl-long.14.
Song, Haoyu, Yan Wang, Wei-Nan Zhang, Xiaojiang Liu, and Ting Liu. 2020. “Generate, Delete and Rewrite: A Three-Stage Framework for Improving Persona Consistency of Dialogue Generation.” In Proceedings of the 58th Annual Meeting of the Association for Computational Linguistics, 5821–31. Online: Association for Computational Linguistics. https://doi.org/10.18653/v1/2020.acl-main.516.
Song, Haoyu, Yan Wang, Wei-Nan Zhang, Zhengyu Zhao, Ting Liu, and Xiaojiang Liu. 2020. “Profile Consistency Identification for Open-Domain Dialogue Agents.” In Proceedings of the 2020 Conference on Empirical Methods in Natural Language Processing (EMNLP), 6651–62. Online: Association for Computational Linguistics. https://doi.org/10.18653/v1/2020.emnlp-main.539.
Song, Yiping, Zequn Liu, Wei Bi, Rui Yan, and Ming Zhang. 2020. “Learning to Customize Model Structures for Few-Shot Dialogue Generation Tasks.” In Proceedings of the 58th Annual Meeting of the Association for Computational Linguistics, 5832–41. Online: Association for Computational Linguistics. https://doi.org/10.18653/v1/2020.acl-main.517.
Su, Hsuan, Jiun-Hao Jhan, Fan-yun Sun, Saurav Sahay, and Hung-yi Lee. 2021. “Put Chatbot into Its Interlocutor’s Shoes: New Framework to Learn Chatbot Responding with Intention.” In Proceedings of the 2021 Conference of the North American Chapter of the Association for Computational Linguistics: Human Language Technologies, 1559–69. Online: Association for Computational Linguistics. https://doi.org/10.18653/v1/2021.naacl-main.123.
Su, Hui, Xiaoyu Shen, Zhou Xiao, Zheng Zhang, Ernie Chang, Cheng Zhang, Cheng Niu, and Jie Zhou. 2020. “MovieChats: Chat like Humans in a Closed Domain.” In Proceedings of the 2020 Conference on Empirical Methods in Natural Language Processing (EMNLP), 6605–19. Online: Association for Computational Linguistics. https://doi.org/10.18653/v1/2020.emnlp-main.535.
Su, Hui, Xiaoyu Shen, Sanqiang Zhao, Zhou Xiao, Pengwei Hu, Randy Zhong, Cheng Niu, and Jie Zhou. 2020. “Diversifying Dialogue Generation with Non-Conversational Text.” In Proceedings of the 58th Annual Meeting of the Association for Computational Linguistics, 7087–97. Online: Association for Computational Linguistics. https://doi.org/10.18653/v1/2020.acl-main.634.
Sun, Bin, Shaoxiong Feng, Yiwei Li, Jiamou Liu, and Kan Li. 2021. “Generating Relevant and Coherent Dialogue Responses Using Self-Separated Conditional Variational AutoEncoders.” In Proceedings of the 59th Annual Meeting of the Association for Computational Linguistics and the 11th International Joint Conference on Natural Language Processing (Volume 1: Long Papers), 5624–37. Online: Association for Computational Linguistics. https://doi.org/10.18653/v1/2021.acl-long.437.
Wang, Yida, Yinhe Zheng, Yong Jiang, and Minlie Huang. 2021. “Diversifying Dialog Generation via Adaptive Label Smoothing.” In Proceedings of the 59th Annual Meeting of the Association for Computational Linguistics and the 11th International Joint Conference on Natural Language Processing (Volume 1: Long Papers), 3507–20. Online: Association for Computational Linguistics. https://doi.org/10.18653/v1/2021.acl-long.272.
Wu, Chen Henry, Yinhe Zheng, Xiaoxi Mao, and Minlie Huang. 2021. “Transferable Persona-Grounded Dialogues via Grounded Minimal Edits.” In Proceedings of the 2021 Conference on Empirical Methods in Natural Language Processing, 2368–82. Online and Punta Cana, Dominican Republic: Association for Computational Linguistics. https://aclanthology.org/2021.emnlp-main.183.
Wu, Sixing, Ying Li, Minghui Wang, Dawei Zhang, Yang Zhou, and Zhonghai Wu. 2021. “More Is Better: Enhancing Open-Domain Dialogue Generation via Multi-Source Heterogeneous Knowledge.” In Proceedings of the 2021 Conference on Empirical Methods in Natural Language Processing, 2286–2300. Online and Punta Cana, Dominican Republic: Association for Computational Linguistics. https://aclanthology.org/2021.emnlp-main.175.
Wu, Sixing, Ying Li, Dawei Zhang, Yang Zhou, and Zhonghai Wu. 2020. “Diverse and Informative Dialogue Generation with Context-Specific Commonsense Knowledge Awareness.” In Proceedings of the 58th Annual Meeting of the Association for Computational Linguistics, 5811–20. Online: Association for Computational Linguistics. https://doi.org/10.18653/v1/2020.acl-main.515.
Xu, Haoran, Hainan Zhang, Yanyan Zou, Hongshen Chen, Zhuoye Ding, and Yanyan Lan. 2021. “Adaptive Bridge between Training and Inference for Dialogue Generation.” In Proceedings of the 2021 Conference on Empirical Methods in Natural Language Processing, 2541–50. Online and Punta Cana, Dominican Republic: Association for Computational Linguistics. https://aclanthology.org/2021.emnlp-main.198.
Xu, Jing, Da Ju, Margaret Li, Y-Lan Boureau, Jason Weston, and Emily Dinan. 2021. “Bot-Adversarial Dialogue for Safe Conversational Agents.” In Proceedings of the 2021 Conference of the North American Chapter of the Association for Computational Linguistics: Human Language Technologies, 2950–68. Online: Association for Computational Linguistics. https://doi.org/10.18653/v1/2021.naacl-main.235.
Xu, Jun, Zeyang Lei, Haifeng Wang, Zheng-Yu Niu, Hua Wu, and Wanxiang Che. 2021. “Discovering Dialog Structure Graph for Coherent Dialog Generation.” In Proceedings of the 59th Annual Meeting of the Association for Computational Linguistics and the 11th International Joint Conference on Natural Language Processing (Volume 1: Long Papers), 1726–39. Online: Association for Computational Linguistics. https://doi.org/10.18653/v1/2021.acl-long.136.
Xu, Jun, Haifeng Wang, Zheng-Yu Niu, Hua Wu, Wanxiang Che, and Ting Liu. 2020. “Conversational Graph Grounded Policy Learning for Open-Domain Conversation Generation.” In Proceedings of the 58th Annual Meeting of the Association for Computational Linguistics, 1835–45. Online: Association for Computational Linguistics. https://doi.org/10.18653/v1/2020.acl-main.166.
Yang, Shiquan, Rui Zhang, and Sarah Erfani. 2020. “GraphDialog: Integrating Graph Knowledge into End-to-End Task-Oriented Dialogue Systems.” In Proceedings of the 2020 Conference on Empirical Methods in Natural Language Processing (EMNLP), 1878–88. Online: Association for Computational Linguistics. https://www.aclweb.org/anthology/2020.emnlp-main.147.
Zhan, Haolan, Lei Shen, Hongshen Chen, and Hainan Zhang. 2021. “CoLV: A Collaborative Latent Variable Model for Knowledge-Grounded Dialogue Generation.” In Proceedings of the 2021 Conference on Empirical Methods in Natural Language Processing, 2250–61. Online and Punta Cana, Dominican Republic: Association for Computational Linguistics. https://aclanthology.org/2021.emnlp-main.172.
Zhan, Haolan, Hainan Zhang, Hongshen Chen, Zhuoye Ding, Yongjun Bao, and Yanyan Lan. 2021. “Augmenting Knowledge-Grounded Conversations with Sequential Knowledge Transition.” In Proceedings of the 2021 Conference of the North American Chapter of the Association for Computational Linguistics: Human Language Technologies, 5621–30. Online: Association for Computational Linguistics. https://doi.org/10.18653/v1/2021.naacl-main.446.
Zhang, Houyu, Zhenghao Liu, Chenyan Xiong, and Zhiyuan Liu. 2020. “Grounded Conversation Generation as Guided Traverses in Commonsense Knowledge Graphs.” In Proceedings of the 58th Annual Meeting of the Association for Computational Linguistics, 2031–43. Online: Association for Computational Linguistics. https://doi.org/10.18653/v1/2020.acl-main.184.
Zhang, Yizhe, Siqi Sun, Michel Galley, Yen-Chun Chen, Chris Brockett, Xiang Gao, Jianfeng Gao, Jingjing Liu, and Bill Dolan. 2020. “DIALOGPT : Large-Scale Generative Pre-Training for Conversational Response Generation.” In Proceedings of the 58th Annual Meeting of the Association for Computational Linguistics: System Demonstrations, 270–78. Online: Association for Computational Linguistics. https://doi.org/10.18653/v1/2020.acl-demos.30.
Zhao, Xueliang, Wei Wu, Can Xu, Chongyang Tao, Dongyan Zhao, and Rui Yan. 2020. “Knowledge-Grounded Dialogue Generation with Pre-Trained Language Models.” In Proceedings of the 2020 Conference on Empirical Methods in Natural Language Processing (EMNLP), 3377–90. Online: Association for Computational Linguistics. https://www.aclweb.org/anthology/2020.emnlp-main.272.
Zhou, Hao, Minlie Huang, Yong Liu, Wei Chen, and Xiaoyan Zhu. 2021. “EARL: Informative Knowledge-Grounded Conversation Generation with Entity-Agnostic Representation Learning.” In Proceedings of the 2021 Conference on Empirical Methods in Natural Language Processing, 2383–95. Online and Punta Cana, Dominican Republic: Association for Computational Linguistics. https://aclanthology.org/2021.emnlp-main.184.
Zhou, Wangchunshu, Qifei Li, and Chenle Li. 2021. “Learning from Perturbations: Diverse and Informative Dialogue Generation with Inverse Adversarial Training.” In Proceedings of the 59th Annual Meeting of the Association for Computational Linguistics and the 11th International Joint Conference on Natural Language Processing (Volume 1: Long Papers), 694–703. Online: Association for Computational Linguistics. https://doi.org/10.18653/v1/2021.acl-long.57.
Zhu, Qingfu, Wei-Nan Zhang, Ting Liu, and William Yang Wang. 2020. “Counterfactual Off-Policy Training for Neural Dialogue Generation.” In Proceedings of the 2020 Conference on Empirical Methods in Natural Language Processing (EMNLP), 3438–48. Online: Association for Computational Linguistics. https://doi.org/10.18653/v1/2020.emnlp-main.276.
———. 2021. “Neural Stylistic Response Generation with Disentangled Latent Variables.” In Proceedings of the 59th Annual Meeting of the Association for Computational Linguistics and the 11th International Joint Conference on Natural Language Processing (Volume 1: Long Papers), 4391–4401. Online: Association for Computational Linguistics. https://doi.org/10.18653/v1/2021.acl-long.339.
Zou, Yicheng, Zhihua Liu, Xingwu Hu, and Qi Zhang. 2021. “Thinking Clearly, Talking Fast: Concept-Guided Non-Autoregressive Generation for Open-Domain Dialogue Systems.” In Proceedings of the 2021 Conference on Empirical Methods in Natural Language Processing, 2215–26. Online and Punta Cana, Dominican Republic: Association for Computational Linguistics. https://aclanthology.org/2021.emnlp-main.169.


==> tex/fig/example-convo-Blender.txt <==
(1) system: Hello, how are you? 
(2) user: I'm good, how are you?
(3) system: I'm doing well, thank you for asking. How's the weather in your neck of the woods?
(4) user: It's not as cold as it was last week, which is nice. What's it like where you are?
(5) system: I'm in the midwest, so it's pretty cold right now. I'm hoping it warms up soon.
(6) user: Me too
(7) system: Do you have any plans for the weekend? Or are you just going to stay home and watch tv?
(8) user: I plan on visiting my parents and just chilling at home.
(9) system: That sounds relaxing. I wish I could do that, but I have to work this weekend.

==> tex/fig/example-convo-CEM.txt <==
(1) system: What is happening?
(2) user: Nothing much, just waiting for my math class to start. You?
(3) system: I am sure you will be fine
(4) user: I'm sure I will be fine, too.
(5) system: Good for you!
(6) user: What are you up to?
(7) system: Good for you!
(8) user: Please say something else.
(9) system: Good for you!
